Wavenumber-Division Multiplexing in Holographic MIMO with NLoS Channels

Wavenumber-division multiplexing (WDM) was introduced as a counterpart of orthogonal frequency-division multiplexing in the spatial-frequency domain for line-of-sight holographic multiple-input multiple-output (MIMO) systems. In this paper, we extend WDM to holographic MIMO channels with non-line-of-sight (NLoS) propagation. We show that applying WDM to the NLoS channel yields the corresponding angular-domain representation, which we characterize through the power spectral factor and power spectral density. We further obtain a closed-form characterization for the case of isotropic scattering, recovering Jakes' isotropic model. The analysis is complemented by numerical results evaluating the degrees of freedom and ergodic capacity under both isotropic and non-isotropic scattering.

==> ASILOMAR_Conference/ASILOMAR_Results/files_txt/PAS_Iso.txt <==
Var1,Var2,Var3,Var4
1,0,0,0.318309886183791
0.999969002853585,0.00787358444457868,0,0.318309886183791
0.999876013335988,0.0157466807718577,0,0.318309886183791
0.999721037212027,0.0236188008947979,0,0.318309886183791
0.999504084089338,0.0314894567868791,0,0.318309886183791
0.999225167417777,0.0393581605123552,0,0.318309886183791
0.998884304488584,0.0472244242565033,0,0.318309886183791
0.998481516433316,0.0550877603558654,0,0.318309886183791
0.998016828222535,0.0629476813284807,0,0.318309886183791
0.997490268664256,0.0708036999041068,0,0.318309886183791
0.996901870402167,0.0786553290544277,0,0.318309886183791
0.996251669913603,0.0865020820232466,0,0.318309886183791
0.995539707507284,0.0943434723566623,0,0.318309886183791
0.994766027320814,0.102179013933226,0,0.318309886183791
0.993930677317949,0.110008220994079,0,0.318309886183791
0.993033709285624,0.117830608173066,0,0.318309886183791
0.992075178830736,0.125645690526826,0,0.318309886183791
0.991055145376703,0.133452983564855,0,0.318309886183791
0.989973672159778,0.141252003279542,0,0.318309886183791
0.988830826225129,0.149042266176174,0,0.318309886183791
0.987626678422679,0.156823289302914,0,0.318309886183791
0.986361303402722,0.164594590280734,0,0.318309886183791
0.985034779611287,0.172355687333326,0,0.318309886183791
0.983647189285278,0.180106099316967,0,0.318309886183791
0.982198618447375,0.187845345750346,0,0.318309886183791
0.980689156900705,0.195572946844355,0,0.318309886183791
0.979118898223267,0.203288423531827,0,0.318309886183791
0.977487939762139,0.210991297497242,0,0.318309886183791
0.975796382627436,0.218681091206376,0,0.318309886183791
0.974044331686047,0.226357327935905,0,0.318309886183791
0.972231895555131,0.234019531802962,0,0.318309886183791
0.970359186595384,0.241667227794637,0,0.318309886183791
0.968426320904074,0.249299941797425,0,0.318309886183791
0.966433418307843,0.256917200626619,0,0.318309886183791
0.964380602355277,0.264518532055645,0,0.318309886183791
0.96226800030925,0.272103464845335,0,0.318309886183791
0.960095743139033,0.279671528773146,0,0.318309886183791
0.957863965512171,0.287222254662306,0,0.318309886183791
0.955572805786141,0.294755174410904,0,0.318309886183791
0.953222405999769,0.302269821020907,0,0.318309886183791
0.950812911864429,0.309765728627111,0,0.318309886183791
0.948344472755005,0.317242432526027,0,0.318309886183791
0.945817241700635,0.324699469204683,0,0.318309886183791
0.943231375375219,0.332136376369364,0,0.318309886183791
0.940587034087714,0.339552692974269,0,0.318309886183791
0.937884381772185,0.346947959250095,0,0.318309886183791
0.935123585977654,0.354321716732539,0,0.318309886183791
0.932304817857702,0.36167350829072,0,0.318309886183791
0.929428252159866,0.369002878155519,0,0.318309886183791
0.926494067214802,0.376309371947835,0,0.318309886183791
0.92350244492523,0.383592536706753,0,0.318309886183791
0.92045357075466,0.390851920917623,0,0.318309886183791
0.917347633715889,0.398087074540055,0,0.318309886183791
0.914184826359287,0.405297549035816,0,0.318309886183791
0.910965344760861,0.412482897396639,0,0.318309886183791
0.907689388510094,0.419642674171935,0,0.318309886183791
0.904357160697578,0.426776435496404,0,0.318309886183791
0.900968867902419,0.433883739117558,0,0.318309886183791
0.897524720179434,0.440964144423136,0,0.318309886183791
0.894024931046125,0.448017212468417,0,0.318309886183791
0.890469717469445,0.455042506003437,0,0.318309886183791
0.886859299852344,0.462039589500089,0,0.318309886183791
0.88319390202011,0.469008029179131,0,0.318309886183791
0.879473751206489,0.475947393037074,0,0.318309886183791
0.875699078039601,0.482857250872961,0,0.318309886183791
0.871870116527638,0.489737174315042,0,0.318309886183791
0.867987104044363,0.496586736847331,0,0.318309886183791
0.864050281314388,0.50340551383604,0,0.318309886183791
0.860059892398254,0.510193082555912,0,0.318309886183791
0.8560161846773,0.516949022216426,0,0.318309886183791
0.851919408838327,0.523672913987878,0,0.318309886183791
0.847769818858056,0.530364341027354,0,0.318309886183791
0.843567671987383,0.537022888504566,0,0.318309886183791
0.839313228735431,0.543648143627572,0,0.318309886183791
0.835006752853402,0.550239695668367,0,0.318309886183791
0.830648511318223,0.556797135988342,0,0.318309886183791
0.826238774315995,0.563320058063622,0,0.318309886183791
0.821777815225245,0.569808057510266,0,0.318309886183791
0.817265910599978,0.576260732109337,0,0.318309886183791
0.81270334015253,0.582677681831835,0,0.318309886183791
0.808090386736229,0.589058508863501,0,0.318309886183791
0.803427336327861,0.595402817629475,0,0.318309886183791
0.798714478009938,0.601710214818822,0,0.318309886183791
0.793952103952778,0.607980309408913,0,0.318309886183791
0.789140509396394,0.614212712689668,0,0.318309886183791
0.784279992632186,0.620407038287653,0,0.318309886183791
0.779370854984456,0.626562902190034,0,0.318309886183791
0.774413400791719,0.63267992276838,0,0.318309886183791
0.769407937387843,0.638757720802328,0,0.318309886183791
0.764354775082992,0.644795919503085,0,0.318309886183791
0.759254227144389,0.650794144536794,0,0.318309886183791
0.754106609776896,0.656752024047734,0,0.318309886183791
0.748912242103413,0.66266918868138,0,0.318309886183791
0.74367144614509,0.668545271607294,0,0.318309886183791
0.738384546801365,0.674379908541871,0,0.318309886183791
0.733051871829826,0.680172737770919,0,0.318309886183791
0.727673751825886,0.685923400172088,0,0.318309886183791
0.722250520202291,0.691631539237128,0,0.318309886183791
0.716782513168451,0.697296801093995,0,0.318309886183791
0.711270069709595,0.702918834528787,0,0.318309886183791
0.705713531565757,0.708497291007515,0,0.318309886183791
0.700113243210589,0.714031824697716,0,0.318309886183791
0.694469551830009,0.719522092489888,0,0.318309886183791
0.688782807300671,0.724967754018761,0,0.318309886183791
0.683053362168282,0.7303684716844,0,0.318309886183791
0.677281571625741,0.735723910673132,0,0.318309886183791
0.671467793491121,0.741033738978304,0,0.318309886183791
0.665612388185486,0.746297627420866,0,0.318309886183791
0.659715718710547,0.751515249669776,0,0.318309886183791
0.653778150626159,0.756686282262233,0,0.318309886183791
0.647800052027655,0.761810404623727,0,0.318309886183791
0.641781793523032,0.766887299087917,0,0.318309886183791
0.635723748209968,0.771916650916321,0,0.318309886183791
0.6296262916527,0.776898148317828,0,0.318309886183791
0.623489801858734,0.78183148246803,0,0.318309886183791
0.617314659255415,0.786716347528365,0,0.318309886183791
0.611101246666343,0.791552440665077,0,0.318309886183791
0.604849949287637,0.796339462067994,0,0.318309886183791
0.598561154664058,0.801077114969108,0,0.318309886183791
0.59223525266498,0.805765105660978,0,0.318309886183791
0.585872635460225,0.810403143514936,0,0.318309886183791
0.579473697495746,0.814990940999106,0,0.318309886183791
0.573038835469179,0.819528213696226,0,0.318309886183791
0.566568448305242,0.824014680321285,0,0.318309886183791
0.560062937131014,0.828450062738957,0,0.318309886183791
0.553522705251059,0.832834085980845,0,0.318309886183791
0.546948158122427,0.837166478262529,0,0.318309886183791
0.540339703329518,0.841446971000412,0,0.318309886183791
0.533697750558814,0.845675298828376,0,0.318309886183791
0.527022711573479,0.849851199614225,0,0.318309886183791
0.520315000187835,0.853974414475945,0,0.318309886183791
0.513575032241707,0.858044687797745,0,0.318309886183791
0.50680322557464,0.862061767245909,0,0.318309886183791
0.5,0.866025403784439,0,0.318309886183791
0.493165777278946,0.869935351690488,0,0.318309886183791
0.486300981094281,0.873791368569603,0,0.318309886183791
0.479406037024192,0.877593215370743,0,0.318309886183791
0.47248137251586,0.881340656401104,0,0.318309886183791
0.465527416858963,0.885033459340731,0,0.318309886183791
0.458544601159066,0.888671395256916,0,0.318309886183791
0.451533358310889,0.892254238618394,0,0.318309886183791
0.444494122971476,0.895781767309326,0,0.318309886183791
0.437427331533242,0.899253762643064,0,0.318309886183791
0.430333422096925,0.902670009375713,0,0.318309886183791
0.423212834444425,0.906030295719473,0,0.318309886183791
0.416066010011537,0.909334413355768,0,0.318309886183791
0.408893391860589,0.912582157448163,0,0.318309886183791
0.401695424652969,0.915773326655058,0,0.318309886183791
0.394472554621566,0.918907723142175,0,0.318309886183791
0.387225229543099,0.921985152594821,0,0.318309886183791
0.37995389871036,0.925005424229933,0,0.318309886183791
0.372659012904363,0.927968350807906,0,0.318309886183791
0.365341024366395,0.930873748644204,0,0.318309886183791
0.35800038676998,0.933721437620742,0,0.318309886183791
0.350637555192754,0.936511241197055,0,0.318309886183791
0.343252986088256,0.939242986421243,0,0.318309886183791
0.335847137257622,0.941916503940694,0,0.318309886183791
0.328420467821217,0.944531628012579,0,0.318309886183791
0.320973438190158,0.947088196514131,0,0.318309886183791
0.313506510037781,0.949586050952693,0,0.318309886183791
0.306020146271018,0.952025036475546,0,0.318309886183791
0.298514811001695,0.954405001879507,0,0.318309886183791
0.290990969517765,0.956725799620305,0,0.318309886183791
0.28344908825446,0.958987285821723,0,0.318309886183791
0.275889634765375,0.961189320284525,0,0.318309886183791
0.268313077693485,0.963331766495142,0,0.318309886183791
0.260719886742086,0.965414491634134,0,0.318309886183791
0.253110532645682,0.967437366584431,0,0.318309886183791
0.245485487140799,0.96940026593933,0,0.318309886183791
0.237845222936741,0.971303068010274,0,0.318309886183791
0.230190213686285,0.973145654834395,0,0.318309886183791
0.222520933956314,0.974927912181824,0,0.318309886183791
0.214837859198404,0.976649729562778,0,0.318309886183791
0.20714146571934,0.978311000234406,0,0.318309886183791
0.199432230651592,0.979911621207408,0,0.318309886183791
0.191710631923738,0.981451493252418,0,0.318309886183791
0.183977148230831,0.982930520906158,0,0.318309886183791
0.176232259004722,0.984348612477354,0,0.318309886183791
0.168476444384342,0.985705680052423,0,0.318309886183791
0.160710185185934,0.987001639500919,0,0.318309886183791
0.152933962873246,0.988236410480754,0,0.318309886183791
0.145148259527679,0.989409916443172,0,0.318309886183791
0.137353557818408,0.990522084637503,0,0.318309886183791
0.129550340972453,0.991572846115666,0,0.318309886183791
0.121739092744723,0.992562135736444,0,0.318309886183791
0.113920297388028,0.993489892169529,0,0.318309886183791
0.106094439623058,0.994356057899317,0,0.318309886183791
0.0982620046083306,0.995160579228474,0,0.318309886183791
0.0904234779101156,0.995903406281271,0,0.318309886183791
0.0825793454723324,0.99658449300667,0,0.318309886183791
0.0747300935864242,0.99720379718118,0,0.318309886183791
0.0668762088612112,0.997761280411478,0,0.318309886183791
0.0590181781927228,0.998256908136784,0,0.318309886183791
0.0511564887340134,0.998690649631009,0,0.318309886183791
0.0432916278649612,0.999062478004655,0,0.318309886183791
0.0354240831620541,0.999372370206485,0,0.318309886183791
0.0275543423681621,0.999620307024951,0,0.318309886183791
0.0196828933623008,0.999806273089386,0,0.318309886183791
0.0118102241293844,0.999930256870955,0,0.318309886183791
0.00393682272997522,0.99999225068337,0,0.318309886183791
-0.0039368227299751,0.99999225068337,0,0.318309886183791
-0.0118102241293845,0.999930256870955,0,0.318309886183791
-0.0196828933623006,0.999806273089386,0,0.318309886183791
-0.0275543423681619,0.999620307024951,0,0.318309886183791
-0.0354240831620538,0.999372370206485,0,0.318309886183791
-0.0432916278649608,0.999062478004655,0,0.318309886183791
-0.051156488734013,0.998690649631009,0,0.318309886183791
-0.0590181781927227,0.998256908136784,0,0.318309886183791
-0.0668762088612113,0.997761280411478,0,0.318309886183791
-0.0747300935864243,0.99720379718118,0,0.318309886183791
-0.0825793454723323,0.99658449300667,0,0.318309886183791
-0.0904234779101157,0.995903406281271,0,0.318309886183791
-0.0982620046083306,0.995160579228474,0,0.318309886183791
-0.106094439623058,0.994356057899317,0,0.318309886183791
-0.113920297388028,0.993489892169529,0,0.318309886183791
-0.121739092744722,0.992562135736444,0,0.318309886183791
-0.129550340972452,0.991572846115666,0,0.318309886183791
-0.137353557818408,0.990522084637503,0,0.318309886183791
-0.145148259527679,0.989409916443172,0,0.318309886183791
-0.152933962873246,0.988236410480754,0,0.318309886183791
-0.160710185185934,0.987001639500919,0,0.318309886183791
-0.168476444384342,0.985705680052423,0,0.318309886183791
-0.176232259004722,0.984348612477354,0,0.318309886183791
-0.183977148230831,0.982930520906158,0,0.318309886183791
-0.191710631923738,0.981451493252418,0,0.318309886183791
-0.199432230651592,0.979911621207408,0,0.318309886183791
-0.207141465719339,0.978311000234406,0,0.318309886183791
-0.214837859198404,0.976649729562778,0,0.318309886183791
-0.222520933956314,0.974927912181824,0,0.318309886183791
-0.230190213686285,0.973145654834395,0,0.318309886183791
-0.237845222936741,0.971303068010274,0,0.318309886183791
-0.245485487140799,0.96940026593933,0,0.318309886183791
-0.253110532645682,0.967437366584431,0,0.318309886183791
-0.260719886742086,0.965414491634134,0,0.318309886183791
-0.268313077693485,0.963331766495142,0,0.318309886183791
-0.275889634765375,0.961189320284525,0,0.318309886183791
-0.283449088254459,0.958987285821723,0,0.318309886183791
-0.290990969517764,0.956725799620305,0,0.318309886183791
-0.298514811001694,0.954405001879507,0,0.318309886183791
-0.306020146271018,0.952025036475546,0,0.318309886183791
-0.313506510037781,0.949586050952693,0,0.318309886183791
-0.320973438190158,0.947088196514131,0,0.318309886183791
-0.328420467821217,0.944531628012579,0,0.318309886183791
-0.335847137257622,0.941916503940694,0,0.318309886183791
-0.343252986088255,0.939242986421243,0,0.318309886183791
-0.350637555192754,0.936511241197055,0,0.318309886183791
-0.35800038676998,0.933721437620742,0,0.318309886183791
-0.365341024366395,0.930873748644204,0,0.318309886183791
-0.372659012904363,0.927968350807907,0,0.318309886183791
-0.37995389871036,0.925005424229933,0,0.318309886183791
-0.387225229543098,0.921985152594821,0,0.318309886183791
-0.394472554621566,0.918907723142175,0,0.318309886183791
-0.401695424652969,0.915773326655057,0,0.318309886183791
-0.408893391860589,0.912582157448163,0,0.318309886183791
-0.416066010011537,0.909334413355768,0,0.318309886183791
-0.423212834444425,0.906030295719473,0,0.318309886183791
-0.430333422096925,0.902670009375713,0,0.318309886183791
-0.437427331533241,0.899253762643064,0,0.318309886183791
-0.444494122971475,0.895781767309326,0,0.318309886183791
-0.451533358310889,0.892254238618394,0,0.318309886183791
-0.458544601159066,0.888671395256916,0,0.318309886183791
-0.465527416858963,0.885033459340731,0,0.318309886183791
-0.47248137251586,0.881340656401104,0,0.318309886183791
-0.479406037024192,0.877593215370743,0,0.318309886183791
-0.486300981094281,0.873791368569603,0,0.318309886183791
-0.493165777278946,0.869935351690488,0,0.318309886183791
-0.5,0.866025403784439,0,0.318309886183791
-0.50680322557464,0.86206176724591,0,0.318309886183791
-0.513575032241707,0.858044687797745,0,0.318309886183791
-0.520315000187835,0.853974414475945,0,0.318309886183791
-0.527022711573479,0.849851199614225,0,0.318309886183791
-0.533697750558813,0.845675298828376,0,0.318309886183791
-0.540339703329518,0.841446971000412,0,0.318309886183791
-0.546948158122427,0.837166478262528,0,0.318309886183791
-0.553522705251059,0.832834085980845,0,0.318309886183791
-0.560062937131014,0.828450062738957,0,0.318309886183791
-0.566568448305242,0.824014680321285,0,0.318309886183791
-0.573038835469179,0.819528213696226,0,0.318309886183791
-0.579473697495746,0.814990940999106,0,0.318309886183791
-0.585872635460225,0.810403143514936,0,0.318309886183791
-0.59223525266498,0.805765105660978,0,0.318309886183791
-0.598561154664058,0.801077114969108,0,0.318309886183791
-0.604849949287637,0.796339462067994,0,0.318309886183791
-0.611101246666343,0.791552440665077,0,0.318309886183791
-0.617314659255415,0.786716347528365,0,0.318309886183791
-0.623489801858733,0.78183148246803,0,0.318309886183791
-0.629626291652699,0.776898148317828,0,0.318309886183791
-0.635723748209968,0.771916650916321,0,0.318309886183791
-0.641781793523031,0.766887299087918,0,0.318309886183791
-0.647800052027655,0.761810404623727,0,0.318309886183791
-0.653778150626159,0.756686282262233,0,0.318309886183791
-0.659715718710547,0.751515249669776,0,0.318309886183791
-0.665612388185486,0.746297627420866,0,0.318309886183791
-0.671467793491121,0.741033738978304,0,0.318309886183791
-0.677281571625741,0.735723910673131,0,0.318309886183791
-0.683053362168282,0.730368471684399,0,0.318309886183791
-0.688782807300671,0.724967754018761,0,0.318309886183791
-0.694469551830009,0.719522092489888,0,0.318309886183791
-0.700113243210589,0.714031824697716,0,0.318309886183791
-0.705713531565757,0.708497291007515,0,0.318309886183791
-0.711270069709595,0.702918834528787,0,0.318309886183791
-0.716782513168451,0.697296801093995,0,0.318309886183791
-0.722250520202291,0.691631539237129,0,0.318309886183791
-0.727673751825886,0.685923400172088,0,0.318309886183791
-0.733051871829826,0.68017273777092,0,0.318309886183791
-0.738384546801365,0.674379908541871,0,0.318309886183791
-0.74367144614509,0.668545271607294,0,0.318309886183791
-0.748912242103413,0.66266918868138,0,0.318309886183791
-0.754106609776896,0.656752024047735,0,0.318309886183791
-0.759254227144389,0.650794144536794,0,0.318309886183791
-0.764354775082992,0.644795919503085,0,0.318309886183791
-0.769407937387843,0.638757720802328,0,0.318309886183791
-0.774413400791719,0.63267992276838,0,0.318309886183791
-0.779370854984456,0.626562902190034,0,0.318309886183791
-0.784279992632186,0.620407038287653,0,0.318309886183791
-0.789140509396394,0.614212712689668,0,0.318309886183791
-0.793952103952778,0.607980309408912,0,0.318309886183791
-0.798714478009938,0.601710214818821,0,0.318309886183791
-0.803427336327861,0.595402817629475,0,0.318309886183791
-0.808090386736229,0.589058508863501,0,0.318309886183791
-0.81270334015253,0.582677681831835,0,0.318309886183791
-0.817265910599978,0.576260732109337,0,0.318309886183791
-0.821777815225245,0.569808057510266,0,0.318309886183791
-0.826238774315995,0.563320058063622,0,0.318309886183791
-0.830648511318223,0.556797135988342,0,0.318309886183791
-0.835006752853402,0.550239695668367,0,0.318309886183791
-0.839313228735431,0.543648143627573,0,0.318309886183791
-0.843567671987383,0.537022888504566,0,0.318309886183791
-0.847769818858056,0.530364341027354,0,0.318309886183791
-0.851919408838327,0.523672913987878,0,0.318309886183791
-0.8560161846773,0.516949022216426,0,0.318309886183791
-0.860059892398254,0.510193082555913,0,0.318309886183791
-0.864050281314388,0.50340551383604,0,0.318309886183791
-0.867987104044363,0.496586736847331,0,0.318309886183791
-0.871870116527638,0.489737174315043,0,0.318309886183791
-0.875699078039601,0.482857250872961,0,0.318309886183791
-0.879473751206489,0.475947393037074,0,0.318309886183791
-0.88319390202011,0.469008029179132,0,0.318309886183791
-0.886859299852344,0.462039589500089,0,0.318309886183791
-0.890469717469444,0.455042506003437,0,0.318309886183791
-0.894024931046125,0.448017212468417,0,0.318309886183791
-0.897524720179434,0.440964144423136,0,0.318309886183791
-0.900968867902419,0.433883739117558,0,0.318309886183791
-0.904357160697578,0.426776435496403,0,0.318309886183791
-0.907689388510094,0.419642674171935,0,0.318309886183791
-0.910965344760861,0.412482897396639,0,0.318309886183791
-0.914184826359287,0.405297549035816,0,0.318309886183791
-0.917347633715889,0.398087074540055,0,0.318309886183791
-0.92045357075466,0.390851920917623,0,0.318309886183791
-0.92350244492523,0.383592536706753,0,0.318309886183791
-0.926494067214802,0.376309371947836,0,0.318309886183791
-0.929428252159866,0.369002878155519,0,0.318309886183791
-0.932304817857702,0.36167350829072,0,0.318309886183791
-0.935123585977654,0.354321716732539,0,0.318309886183791
-0.937884381772185,0.346947959250095,0,0.318309886183791
-0.940587034087714,0.339552692974269,0,0.318309886183791
-0.943231375375219,0.332136376369364,0,0.318309886183791
-0.945817241700635,0.324699469204684,0,0.318309886183791
-0.948344472755005,0.317242432526027,0,0.318309886183791
-0.950812911864429,0.309765728627112,0,0.318309886183791
-0.953222405999769,0.302269821020907,0,0.318309886183791
-0.955572805786141,0.294755174410905,0,0.318309886183791
-0.957863965512171,0.287222254662306,0,0.318309886183791
-0.960095743139033,0.279671528773146,0,0.318309886183791
-0.96226800030925,0.272103464845335,0,0.318309886183791
-0.964380602355277,0.264518532055644,0,0.318309886183791
-0.966433418307843,0.256917200626619,0,0.318309886183791
-0.968426320904074,0.249299941797425,0,0.318309886183791
-0.970359186595384,0.241667227794638,0,0.318309886183791
-0.972231895555131,0.234019531802962,0,0.318309886183791
-0.974044331686046,0.226357327935906,0,0.318309886183791
-0.975796382627436,0.218681091206376,0,0.318309886183791
-0.977487939762139,0.210991297497242,0,0.318309886183791
-0.979118898223267,0.203288423531827,0,0.318309886183791
-0.980689156900705,0.195572946844355,0,0.318309886183791
-0.982198618447375,0.187845345750346,0,0.318309886183791
-0.983647189285278,0.180106099316967,0,0.318309886183791
-0.985034779611287,0.172355687333326,0,0.318309886183791
-0.986361303402722,0.164594590280734,0,0.318309886183791
-0.987626678422679,0.156823289302914,0,0.318309886183791
-0.988830826225129,0.149042266176174,0,0.318309886183791
-0.989973672159778,0.141252003279542,0,0.318309886183791
-0.991055145376703,0.133452983564855,0,0.318309886183791
-0.992075178830736,0.125645690526827,0,0.318309886183791
-0.993033709285624,0.117830608173067,0,0.318309886183791
-0.993930677317949,0.110008220994079,0,0.318309886183791
-0.994766027320814,0.102179013933226,0,0.318309886183791
-0.995539707507284,0.0943434723566621,0,0.318309886183791
-0.996251669913603,0.086502082023247,0,0.318309886183791
-0.996901870402167,0.0786553290544277,0,0.318309886183791
-0.997490268664256,0.0708036999041073,0,0.318309886183791
-0.998016828222535,0.0629476813284808,0,0.318309886183791
-0.998481516433316,0.0550877603558656,0,0.318309886183791
-0.998884304488584,0.0472244242565035,0,0.318309886183791
-0.999225167417777,0.0393581605123555,0,0.318309886183791
-0.999504084089338,0.0314894567868794,0,0.318309886183791
-0.999721037212027,0.0236188008947978,0,0.318309886183791
-0.999876013335988,0.0157466807718577,0,0.318309886183791
-0.999969002853585,0.00787358444457874,0,0.318309886183791
-1,1.22464679914735e-16,0,0.318309886183791


==> ASILOMAR_Conference/ASILOMAR_Results/files_txt/PAS_NonIso.txt <==
Var1,Var2,Var3,Var4
1,0,0,3.02566075627036e-06
0.999969002853585,0.00787358444457868,0,4.47331291080688e-06
0.999876013335988,0.0157466807718577,0,6.57803378624119e-06
0.999721037212027,0.0236188008947979,0,9.62078068466584e-06
0.999504084089338,0.0314894567868791,0,1.39946385673997e-05
0.999225167417777,0.0393581605123552,0,2.02460416665195e-05
0.998884304488584,0.0472244242565033,0,2.91296784728564e-05
0.998481516433316,0.0550877603558654,0,4.16810437684823e-05
0.998016828222535,0.0629476813284807,0,5.93115351058006e-05
0.997490268664256,0.0708036999041068,0,8.39320690943554e-05
0.996901870402167,0.0786553290544277,0,0.000118112410379564
0.996251669913603,0.0865020820232466,0,0.000165284746351315
0.995539707507284,0.0943434723566623,0,0.000230001470011014
0.994766027320814,0.102179013933226,0,0.000318258597570304
0.993930677317949,0.110008220994079,0,0.000437897665850451
0.993033709285624,0.117830608173066,0,0.000599100216413615
0.992075178830736,0.125645690526826,0,0.000814989933036277
0.991055145376703,0.133452983564855,0,0.00110235797387483
0.989973672159778,0.141252003279542,0,0.00148252680901015
0.988830826225129,0.149042266176174,0,0.00198236668238157
0.987626678422679,0.156823289302914,0,0.00263547638025436
0.986361303402722,0.164594590280734,0,0.00348353600513989
0.985034779611287,0.172355687333326,0,0.00457783362368993
0.983647189285278,0.180106099316967,0,0.00598095970276308
0.982198618447375,0.187845345750346,0,0.0077686529470347
0.980689156900705,0.195572946844355,0,0.0100317683718827
0.979118898223267,0.203288423531827,0,0.0128783231855126
0.977487939762139,0.210991297497242,0,0.0164355584873295
0.975796382627436,0.218681091206376,0,0.0208519353052067
0.974044331686047,0.226357327935905,0,0.0262989627370542
0.972231895555131,0.234019531802962,0,0.0329727348592657
0.970359186595384,0.241667227794637,0,0.0410950328392018
0.968426320904074,0.249299941797425,0,0.0509138308513876
0.966433418307843,0.256917200626619,0,0.0627030307108456
0.964380602355277,0.264518532055645,0,0.0767612425529849
0.96226800030925,0.272103464845335,0,0.0934094294474092
0.960095743139033,0.279671528773146,0,0.11298724452954
0.957863965512171,0.287222254662306,0,0.135847911860156
0.955572805786141,0.294755174410904,0,0.162351538179268
0.953222405999769,0.302269821020907,0,0.192856792818815
0.950812911864429,0.309765728627111,0,0.227710957306462
0.948344472755005,0.317242432526027,0,0.267238423699753
0.945817241700635,0.324699469204683,0,0.311727809411885
0.943231375375219,0.332136376369364,0,0.361417953037875
0.940587034087714,0.339552692974269,0,0.41648315611253
0.937884381772185,0.346947959250095,0,0.477018134422987
0.935123585977654,0.354321716732539,0,0.543023233200781
0.932304817857702,0.36167350829072,0,0.614390536437124
0.929428252159866,0.369002878155519,0,0.690891554777713
0.926494067214802,0.376309371947835,0,0.772167202399076
0.92350244492523,0.383592536706753,0,0.857720765281576
0.92045357075466,0.390851920917623,0,0.946914517153359
0.917347633715889,0.398087074540055,0,1.03897055281091
0.914184826359287,0.405297549035816,0,1.13297628162578
0.910965344760861,0.412482897396639,0,1.22789485958787
0.907689388510094,0.419642674171935,0,1.32258064174856
0.904357160697578,0.426776435496404,0,1.41579951663804
0.900968867902419,0.433883739117558,0,1.50625375073631
0.897524720179434,0.440964144423136,0,1.59261073681423
0.894024931046125,0.448017212468417,0,1.67353481849513
0.890469717469445,0.455042506003437,0,1.74772116852577
0.886859299852344,0.462039589500089,0,1.81393054309006
0.88319390202011,0.469008029179131,0,1.87102363045662
0.879473751206489,0.475947393037074,0,1.91799366814067
0.875699078039601,0.482857250872961,0,1.95399602402322
0.871870116527638,0.489737174315042,0,1.97837352505485
0.867987104044363,0.496586736847331,0,1.99067646962676
0.864050281314388,0.50340551383604,0,1.99067646963201
0.860059892398254,0.510193082555912,0,1.97837352507381
0.8560161846773,0.516949022216426,0,1.95399602406736
0.851919408838327,0.523672913987878,0,1.91799366823607
0.847769818858056,0.530364341027354,0,1.87102363065803
0.843567671987383,0.537022888504566,0,1.81393054350957
0.839313228735431,0.543648143627572,0,1.74772116938955
0.835006752853402,0.550239695668367,0,1.67353482025392
0.830648511318223,0.556797135988342,0,1.59261074035588
0.826238774315995,0.563320058063622,0,1.5062537577891
0.821777815225245,0.569808057510266,0,1.41579953052688
0.817265910599978,0.576260732109337,0,1.3225806687944
0.81270334015253,0.582677681831835,0,1.22789491166504
0.808090386736229,0.589058508863501,0,1.1329763807749
0.803427336327861,0.595402817629475,0,1.03897073945217
0.798714478009938,0.601710214818822,0,0.946914864518931
0.793952103952778,0.607980309408913,0,0.857721404441379
0.789140509396394,0.614212712689668,0,0.772168365076621
0.784279992632186,0.620407038287653,0,0.690893645614611
0.779370854984456,0.626562902190034,0,0.614394253297656
0.774413400791719,0.63267992276838,0,0.543029764688691
0.769407937387843,0.638757720802328,0,0.477029479633534
0.764354775082992,0.644795919503085,0,0.416502634934956
0.759254227144389,0.650794144536794,0,0.361451008862017
0.754106609776896,0.656752024047734,0,0.311783253365764
0.748912242103413,0.66266918868138,0,0.267330334677634
0.74367144614509,0.668545271607294,0,0.227861539618291
0.738384546801365,0.674379908541871,0,0.193100607932032
0.733051871829826,0.680172737770919,0,0.162741672716342
0.727673751825886,0.685923400172088,0,0.136464823027342
0.722250520202291,0.691631539237128,0,0.113951235543061
0.716782513168451,0.697296801093995,0,0.0948979452218277
0.711270069709595,0.702918834528787,0,0.0790324264631831
0.705713531565757,0.708497291007515,0,0.0661272233850753
0.700113243210589,0.714031824697716,0,0.0560148864874861
0.694469551830009,0.719522092489888,0,0.0486034288634349
0.688782807300671,0.724967754018761,0,0.0438923949054386
0.683053362168282,0.7303684716844,0,0.0419894278299911
0.677281571625741,0.735723910673132,0,0.0431269248352105
0.671467793491121,0.741033738978304,0,0.0476779850925465
0.665612388185486,0.746297627420866,0,0.0561704036926083
0.659715718710547,0.751515249669776,0,0.0692969778356967
0.653778150626159,0.756686282262233,0,0.0879199217409482
0.647800052027655,0.761810404623727,0,0.113066803497608
0.641781793523032,0.766887299087917,0,0.145915204330954
0.635723748209968,0.771916650916321,0,0.187763349543642
0.6296262916527,0.776898148317828,0,0.23998435753403
0.623489801858734,0.78183148246803,0,0.303962566518907
0.617314659255415,0.786716347528365,0,0.381011659624701
0.611101246666343,0.791552440665077,0,0.472275996958738
0.604849949287637,0.796339462067994,0,0.5786185914209
0.598561154664058,0.801077114969108,0,0.700501374572572
0.59223525266498,0.805765105660978,0,0.837865562794794
0.585872635460225,0.810403143514936,0,0.990021773045721
0.579473697495746,0.814990940999106,0,1.15556074922406
0.573038835469179,0.819528213696226,0,1.33229585817343
0.566568448305242,0.824014680321285,0,1.51724767466292
0.560062937131014,0.828450062738957,0,1.7066788811802
0.553522705251059,0.832834085980845,0,1.89618439050662
0.546948158122427,0.837166478262529,0,2.0808372530015
0.540339703329518,0.841446971000412,0,2.25538589774603
0.533697750558814,0.845675298828376,0,2.41449307617509
0.527022711573479,0.849851199614225,0,2.55300211202082
0.520315000187835,0.853974414475945,0,2.66621230746222
0.513575032241707,0.858044687797745,0,2.75014313633751
0.50680322557464,0.862061767245909,0,2.80176654407974
0.5,0.866025403784439,0,2.81918842880708
0.493165777278946,0.869935351690488,0,2.80176410630611
0.486300981094281,0.873791368569603,0,2.7501379204311
0.479406037024192,0.877593215370743,0,2.66620359334421
0.47248137251586,0.881340656401104,0,2.55298871769078
0.465527416858963,0.885033459340731,0,2.41447322551382
0.458544601159066,0.888671395256916,0,2.25535702711472
0.451533358310889,0.892254238618394,0,2.08079574079833
0.444494122971476,0.895781767309326,0,1.89612518844809
0.437427331533242,0.899253762643064,0,1.7065950197303
0.430333422096925,0.902670009375713,0,1.51712960757301
0.423212834444425,0.906030295719473,0,1.33213060236366
0.416066010011537,0.909334413355768,0,1.15533076613605
0.408893391860589,0.912582157448163,0,0.989703526066525
0.401695424652969,0.915773326655058,0,0.837427672435544
0.394472554621566,0.918907723142175,0,0.699902278928261
0.387225229543099,0.921985152594821,0,0.577803604334681
0.37995389871036,0.925005424229933,0,0.471173640748691
0.372659012904363,0.927968350807906,0,0.379529133903187
0.365341024366395,0.930873748644204,0,0.301980200503759
0.35800038676998,0.933721437620742,0,0.237348881561178
0.350637555192754,0.936511241197055,0,0.184279813786055
0.343252986088256,0.939242986421243,0,0.141337370856975
0.335847137257622,0.941916503940694,0,0.10708584388495
0.328420467821217,0.944531628012579,0,0.0801512688478898
0.320973438190158,0.947088196514131,0,0.0592652094959983
0.313506510037781,0.949586050952693,0,0.0432920805261961
0.306020146271018,0.952025036475546,0,0.0312424266164993
0.298514811001695,0.954405001879507,0,0.0222749895366388
0.290990969517765,0.956725799620305,0,0.0156904650968201
0.28344908825446,0.958987285821723,0,0.0109196600484359
0.275889634765375,0.961189320284525,0,0.00750839602554582
0.268313077693485,0.963331766495142,0,0.0051010556368564
0.260719886742086,0.965414491634134,0,0.0034241926746655
0.253110532645682,0.967437366584431,0,0.00227118391044765
0.245485487140799,0.96940026593933,0,0.00148851577456075
0.237845222936741,0.971303068010274,0,0.000963991013601137
0.230190213686285,0.973145654834395,0,0.000616911167232508
0.222520933956314,0.974927912181824,0,0.000390134537099556
0.214837859198404,0.976649729562778,0,0.000243815113234227
0.20714146571934,0.978311000234406,0,0.000150582311836939
0.199432230651592,0.979911621207408,0,9.19109778863072e-05
0.191710631923738,0.981451493252418,0,5.54439538816612e-05
0.183977148230831,0.982930520906158,0,3.30558241431071e-05
0.176232259004722,0.984348612477354,0,1.94788224269231e-05
0.168476444384342,0.985705680052423,0,1.13452105475117e-05
0.160710185185934,0.987001639500919,0,6.53148790940568e-06
0.152933962873246,0.988236410480754,0,3.71686054066325e-06
0.145148259527679,0.989409916443172,0,2.09083689839884e-06
0.137353557818408,0.990522084637503,0,1.16267754564903e-06
0.129550340972453,0.991572846115666,0,6.39159803382873e-07
0.121739092744723,0.992562135736444,0,3.47365572252277e-07
0.113920297388028,0.993489892169529,0,1.86641260088128e-07
0.106094439623058,0.994356057899317,0,9.91491132159252e-08
0.0982620046083306,0.995160579228474,0,5.20771648915881e-08
0.0904234779101156,0.995903406281271,0,2.70458409827331e-08
0.0825793454723324,0.99658449300667,0,1.38888390882947e-08
0.0747300935864242,0.99720379718118,0,7.05280123488759e-09
0.0668762088612112,0.997761280411478,0,3.54165154764159e-09
0.0590181781927228,0.998256908136784,0,1.75880239682282e-09
0.0511564887340134,0.998690649631009,0,8.63801882849921e-10
0.0432916278649612,0.999062478004655,0,4.19581437719171e-10
0.0354240831620541,0.999372370206485,0,2.0157786973287e-10
0.0275543423681621,0.999620307024951,0,9.57885583999694e-11
0.0196828933623008,0.999806273089386,0,4.50244749318638e-11
0.0118102241293844,0.999930256870955,0,2.09347720218488e-11
0.00393682272997522,0.99999225068337,0,9.62926175126806e-12
-0.0039368227299751,0.99999225068337,0,4.38171206372894e-12
-0.0118102241293845,0.999930256870955,0,1.97261333121755e-12
-0.0196828933623006,0.999806273089386,0,8.78635740501168e-13
-0.0275543423681619,0.999620307024951,0,3.87227608372415e-13
-0.0354240831620538,0.999372370206485,0,1.68863726861094e-13
-0.0432916278649608,0.999062478004655,0,7.28687598369165e-14
-0.051156488734013,0.998690649631009,0,3.11174475519414e-14
-0.0590181781927227,0.998256908136784,0,1.31506446634629e-14
-0.0668762088612113,0.997761280411478,0,5.500393982236e-15
-0.0747300935864243,0.99720379718118,0,2.2770244809768e-15
-0.0825793454723323,0.99658449300667,0,9.33023308662331e-16
-0.0904234779101157,0.995903406281271,0,3.78435787885725e-16
-0.0982620046083306,0.995160579228474,0,1.51946645033668e-16
-0.106094439623058,0.994356057899317,0,6.03967831422724e-17
-0.113920297388028,0.993489892169529,0,2.37675883582492e-17
-0.121739092744722,0.992562135736444,0,9.26040866610358e-18
-0.129550340972452,0.991572846115666,0,3.57251690313615e-18
-0.137353557818408,0.990522084637503,0,1.36471881841847e-18
-0.145148259527679,0.989409916443172,0,5.16253163194097e-19
-0.152933962873246,0.988236410480754,0,1.93401172033763e-19
-0.160710185185934,0.987001639500919,0,7.17560861502591e-20
-0.168476444384342,0.985705680052423,0,2.63686771822927e-20
-0.176232259004722,0.984348612477354,0,9.59786986950311e-21
-0.183977148230831,0.982930520906158,0,3.46055291678573e-21
-0.191710631923738,0.981451493252418,0,1.23602632509554e-21
-0.199432230651592,0.979911621207408,0,4.37370265133353e-22
-0.207141465719339,0.978311000234406,0,1.53333858875034e-22
-0.214837859198404,0.976649729562778,0,5.3262601619416e-23
-0.222520933956314,0.974927912181824,0,1.8332878234666e-23
-0.230190213686285,0.973145654834395,0,6.25304588292661e-24
-0.237845222936741,0.971303068010274,0,2.11365558158081e-24
-0.245485487140799,0.96940026593933,0,7.08088716289634e-25
-0.253110532645682,0.967437366584431,0,2.35115585787447e-25
-0.260719886742086,0.965414491634134,0,7.73829252042065e-26
-0.268313077693485,0.963331766495142,0,2.52469411131029e-26
-0.275889634765375,0.961189320284525,0,8.16586982863199e-27
-0.283449088254459,0.958987285821723,0,2.61852421982413e-27
-0.290990969517764,0.956725799620305,0,8.32533706879909e-28
-0.298514811001694,0.954405001879507,0,2.62463556938868e-28
-0.306020146271018,0.952025036475546,0,8.20520147269306e-29
-0.313506510037781,0.949586050952693,0,2.54386395986425e-29
-0.320973438190158,0.947088196514131,0,7.82194020780299e-30
-0.328420467821217,0.944531628012579,0,2.38551917202182e-30
-0.335847137257622,0.941916503940694,0,7.21657688175365e-31
-0.343252986088255,0.939242986421243,0,2.16566801751606e-31
-0.350637555192754,0.936511241197055,0,6.44759231144223e-32
-0.35800038676998,0.933721437620742,0,1.90450208692465e-32
-0.365341024366395,0.930873748644204,0,5.58183803413528e-33
-0.372659012904363,0.927968350807907,0,1.62337685960264e-33
-0.37995389871036,0.925005424229933,0,4.68536439014141e-34
-0.387225229543098,0.921985152594821,0,1.34210520509288e-34
-0.394472554621566,0.918907723142175,0,3.81582897881207e-35
-0.401695424652969,0.915773326655057,0,1.07694822860798e-35
-0.408893391860589,0.912582157448163,0,3.01756167169904e-36
-0.416066010011537,0.909334413355768,0,8.39531819355068e-37
-0.423212834444425,0.906030295719473,0,2.31965450121724e-37
-0.430333422096925,0.902670009375713,0,6.36702189663301e-38
-0.437427331533241,0.899253762643064,0,1.73684294789864e-38
-0.444494122971475,0.895781767309326,0,4.71181366688175e-39
-0.451533358310889,0.892254238618394,0,1.27261579456084e-39
-0.458544601159066,0.888671395256916,0,3.42835098171413e-40
-0.465527416858963,0.885033459340731,0,9.24030966853564e-41
-0.47248137251586,0.881340656401104,0,2.50444617978709e-41
-0.479406037024192,0.877593215370743,0,6.88194174280679e-42
-0.486300981094281,0.873791368569603,0,1.94108095348259e-42
-0.493165777278946,0.869935351690488,0,5.71414472889917e-43
-0.5,0.866025403784439,0,1.78860351522595e-43
-0.50680322557464,0.86206176724591,0,6.04063761615395e-44
-0.513575032241707,0.858044687797745,0,2.20979855424453e-44
-0.520315000187835,0.853974414475945,0,8.68057700532538e-45
-0.527022711573479,0.849851199614225,0,3.60189806823928e-45
-0.533697750558813,0.845675298828376,0,1.55171093922704e-45
-0.540339703329518,0.841446971000412,0,6.84518792645981e-46
-0.546948158122427,0.837166478262528,0,3.06296861673521e-46
-0.553522705251059,0.832834085980845,0,1.38203398945207e-46
-0.560062937131014,0.828450062738957,0,6.26624253972793e-47
-0.566568448305242,0.824014680321285,0,2.84942089612242e-47
-0.573038835469179,0.819528213696226,0,1.29807748014059e-47
-0.579473697495746,0.814990940999106,0,5.92095882167234e-48
-0.585872635460225,0.810403143514936,0,2.70337255857356e-48
-0.59223525266498,0.805765105660978,0,1.2353341321964e-48
-0.598561154664058,0.801077114969108,0,5.64945428811854e-49
-0.604849949287637,0.796339462067994,0,2.58565549784368e-49
-0.611101246666343,0.791552440665077,0,1.18436642413197e-49
-0.617314659255415,0.786716347528365,0,5.42959649982158e-50
-0.623489801858733,0.78183148246803,0,2.49133888958094e-50
-0.629626291652699,0.776898148317828,0,1.14419783920493e-50
-0.635723748209968,0.771916650916321,0,5.26008280209644e-51
-0.641781793523031,0.766887299087918,0,2.4206257860488e-51
-0.647800052027655,0.761810404623727,0,1.11513389072679e-51
-0.653778150626159,0.756686282262233,0,5.14293944603171e-52
-0.659715718710547,0.751515249669776,0,2.37466101281283e-52
-0.665612388185486,0.746297627420866,0,1.0977878632079e-52
-0.671467793491121,0.741033738978304,0,5.08139058423609e-53
-0.677281571625741,0.735723910673131,0,2.35512961986733e-53
-0.683053362168282,0.730368471684399,0,1.09303944181999e-53
-0.688782807300671,0.724967754018761,0,5.08003028644044e-54
-0.694469551830009,0.719522092489888,0,2.3644321028114e-54
-0.700113243210589,0.714031824697716,0,1.10214329088906e-54
-0.705713531565757,0.708497291007515,0,5.14541601255814e-55
-0.711270069709595,0.702918834528787,0,2.40599462739417e-55
-0.716782513168451,0.697296801093995,0,1.12688865263177e-55
-0.722250520202291,0.691631539237129,0,5.28688632918135e-56
-0.727673751825886,0.685923400172088,0,2.48468839308562e-56
-0.733051871829826,0.68017273777092,0,1.16981506582148e-56
-0.738384546801365,0.674379908541871,0,5.51767468847244e-57
-0.74367144614509,0.668545271607294,0,2.60740688622167e-57
-0.748912242103413,0.66266918868138,0,1.23451264198602e-57
-0.754106609776896,0.656752024047735,0,5.8564767377451e-58
-0.759254227144389,0.650794144536794,0,2.78388652158535e-58
-0.764354775082992,0.644795919503085,0,1.32605299920061e-58
-0.769407937387843,0.638757720802328,0,6.32971931042979e-59
-0.774413400791719,0.63267992276838,0,3.02790432539118e-59
-0.779370854984456,0.626562902190034,0,1.45162294786256e-59
-0.784279992632186,0.620407038287653,0,6.97492072666903e-60
-0.789140509396394,0.614212712689668,0,3.35906366200265e-60
-0.793952103952778,0.607980309408912,0,1.62147543490446e-60
-0.798714478009938,0.601710214818821,0,7.84576510452866e-61
-0.803427336327861,0.595402817629475,0,3.80550734150817e-61
-0.808090386736229,0.589058508863501,0,1.85038304843728e-61
-0.81270334015253,0.582677681831835,0,9.01990464368364e-62
-0.817265910599978,0.576260732109337,0,4.40811408135105e-62
-0.821777815225245,0.569808057510266,0,2.15989955863339e-62
-0.826238774315995,0.563320058063622,0,1.06111717521724e-62
-0.830648511318223,0.556797135988342,0,5.22710623022848e-63
-0.835006752853402,0.550239695668367,0,2.58194249757834e-63
-0.839313228735431,0.543648143627573,0,1.27890431433597e-63
-0.843567671987383,0.537022888504566,0,6.35264667312572e-64
-0.847769818858056,0.530364341027354,0,3.1645746929435e-64
-0.851919408838327,0.523672913987878,0,1.58102509491377e-64
-0.8560161846773,0.516949022216426,0,7.92216024079675e-65
-0.860059892398254,0.510193082555913,0,3.98151661708207e-65
-0.864050281314388,0.50340551383604,0,2.00711389273728e-65
-0.867987104044363,0.496586736847331,0,1.01492165189007e-65
-0.871870116527638,0.489737174315043,0,5.14811682238341e-66
-0.875699078039601,0.482857250872961,0,2.61961771945616e-66
-0.879473751206489,0.475947393037074,0,1.33727056459548e-66
-0.88319390202011,0.469008029179132,0,6.84873866106311e-67
-0.886859299852344,0.462039589500089,0,3.51908586022969e-67
-0.890469717469444,0.455042506003437,0,1.81424117302688e-67
-0.894024931046125,0.448017212468417,0,9.38477574527713e-68
-0.897524720179434,0.440964144423136,0,4.87118083164325e-68
-0.900968867902419,0.433883739117558,0,2.5371359099149e-68
-0.904357160697578,0.426776435496403,0,1.32608054099562e-68
-0.907689388510094,0.419642674171935,0,6.95553003716292e-69
-0.910965344760861,0.412482897396639,0,3.66135711256067e-69
-0.914184826359287,0.405297549035816,0,1.93429521877231e-69
-0.917347633715889,0.398087074540055,0,1.02562692821916e-69
-0.92045357075466,0.390851920917623,0,5.45832186311638e-70
-0.92350244492523,0.383592536706753,0,2.91574083842292e-70
-0.926494067214802,0.376309371947836,0,1.56341988616653e-70
-0.929428252159866,0.369002878155519,0,8.41503753772322e-71
-0.932304817857702,0.36167350829072,0,4.5468107174602e-71
-0.935123585977654,0.354321716732539,0,2.46629293062114e-71
-0.937884381772185,0.346947959250095,0,1.34303050237118e-71
-0.940587034087714,0.339552692974269,0,7.34254968012656e-72
-0.943231375375219,0.332136376369364,0,4.03036118352832e-72
-0.945817241700635,0.324699469204684,0,2.2212285525457e-72
-0.948344472755005,0.317242432526027,0,1.2291666675788e-72
-0.950812911864429,0.309765728627112,0,6.82987067657888e-73
-0.953222405999769,0.302269821020907,0,3.81078270660283e-73
-0.955572805786141,0.294755174410905,0,2.13516577658904e-73
-0.957863965512171,0.287222254662306,0,1.20137978284039e-73
-0.960095743139033,0.279671528773146,0,6.78853133981841e-74
-0.96226800030925,0.272103464845335,0,3.85241879137264e-74
-0.964380602355277,0.264518532055644,0,2.19567758522154e-74
-0.966433418307843,0.256917200626619,0,1.2568868757953e-74
-0.968426320904074,0.249299941797425,0,7.22655614688197e-75
-0.970359186595384,0.241667227794638,0,4.17339065453205e-75
-0.972231895555131,0.234019531802962,0,2.42093956014108e-75
-0.974044331686046,0.226357327935906,0,1.41068733501405e-75
-0.975796382627436,0.218681091206376,0,8.2574136423359e-76
-0.977487939762139,0.210991297497242,0,4.85554726130425e-76
-0.979118898223267,0.203288423531827,0,2.86831932688468e-76
-0.980689156900705,0.195572946844355,0,1.70226101723324e-76
-0.982198618447375,0.187845345750346,0,1.01495829426998e-76
-0.983647189285278,0.180106099316967,0,6.0800556137158e-77
-0.985034779611287,0.172355687333326,0,3.65946850837152e-77
-0.986361303402722,0.164594590280734,0,2.21306033025096e-77
-0.987626678422679,0.156823289302914,0,1.34476627947619e-77
-0.988830826225129,0.149042266176174,0,8.21092523493812e-78
-0.989973672159778,0.141252003279542,0,5.03781711514788e-78
-0.991055145376703,0.133452983564855,0,3.10606730469569e-78
-0.992075178830736,0.125645690526827,0,1.92446719434788e-78
-0.993033709285624,0.117830608173067,0,1.19826875862512e-78
-0.993930677317949,0.110008220994079,0,7.49816150555972e-79
-0.994766027320814,0.102179013933226,0,4.71546794112888e-79
-0.995539707507284,0.0943434723566621,0,2.98041500990642e-79
-0.996251669913603,0.086502082023247,0,1.89331544994699e-79
-0.996901870402167,0.0786553290544277,0,1.20885921002852e-79
-0.997490268664256,0.0708036999041073,0,7.75795141824773e-80
-0.998016828222535,0.0629476813284808,0,5.00436429409018e-80
-0.998481516433316,0.0550877603558656,0,3.24483868188197e-80
-0.998884304488584,0.0472244242565035,0,2.11490713184103e-80
-0.999225167417777,0.0393581605123555,0,1.38565468667806e-80
-0.999504084089338,0.0314894567868794,0,9.12631878738911e-81
-0.999721037212027,0.0236188008947978,0,6.0426077656564e-81
-0.999876013335988,0.0157466807718577,0,4.02209593631047e-81
-0.999969002853585,0.00787358444457874,0,2.69147689640301e-81
-1,1.22464679914735e-16,0,1.81071422215948e-81


==> ASILOMAR_Conference/ASILOMAR_Results/files_txt/Rr_Eigen_0.5lambda_normalized.txt <==
Var1,iid,Eigen_values_ClarkedB,Iso,NonIso
1,-24.0823996531185,-12.7246991245708,-13.9995671003693,-15.0175900223936
2,-24.0823996531185,-16.2264401571657,-13.9995671003693,-15.0194950048176
3,-24.0823996531185,-17.3536111579239,-17.8176364295372,-15.1195160325677
4,-24.0823996531185,-18.1400641252468,-17.8176364295372,-15.1343833250346
5,-24.0823996531185,-18.6862479362161,-18.959182814839,-15.317366333016
6,-24.0823996531185,-19.1381144402653,-18.959182814839,-15.3729488011252
7,-24.0823996531185,-19.4985277952825,-19.6920819335464,-15.6042534560246
8,-24.0823996531185,-19.8151586612225,-19.6920819335464,-15.7478199856997
9,-24.0823996531185,-20.0836879062973,-20.2335959707765,-15.9465799942323
10,-24.0823996531185,-20.3269876590707,-20.2335959707765,-15.9690807590212
11,-24.0823996531185,-20.5406424676892,-20.6629139865672,-15.9741332251979
12,-24.0823996531185,-20.7378964845292,-20.6629139865672,-15.9946347760979
13,-24.0823996531185,-20.9150578636727,-21.0182525634621,-16.0610530569954
14,-24.0823996531185,-21.080702323196,-21.0182525634621,-16.1143748959472
15,-24.0823996531185,-21.2318340714863,-21.3210666327742,-16.2214564791861
16,-24.0823996531185,-21.3744320108276,-21.3210666327742,-16.2740933169622
17,-24.0823996531185,-21.5060583564481,-21.5846293225692,-16.3069781473064
18,-24.0823996531185,-21.6311059036654,-21.5846293225692,-16.4216661541654
19,-24.0823996531185,-21.7475691971,-21.81773244691,-16.4492921377241
20,-24.0823996531185,-21.8588042296547,-21.81773244691,-16.5736725191396
21,-24.0823996531185,-21.9631404965304,-22.0265035304579,-16.7436006888673
22,-24.0823996531185,-22.0632204496831,-22.0265035304579,-16.9157381933208
23,-24.0823996531185,-22.1576357135678,-22.2153852252984,-16.9421069168966
24,-24.0823996531185,-22.2485174324129,-22.2153852252984,-16.970072423981
25,-24.0823996531185,-22.3346650350054,-22.3877019577035,-17.103460467192
26,-24.0823996531185,-22.417831161862,-22.3877019577035,-17.3345090223261
27,-24.0823996531185,-22.4969821712012,-22.5460065645527,-17.5279857296876
28,-24.0823996531185,-22.573582915642,-22.5460065645527,-17.5312152165212
29,-24.0823996531185,-22.6467355481083,-22.6923021408734,-17.8313728531043
30,-24.0823996531185,-22.7176811563751,-22.6923021408734,-17.8583205514364
31,-24.0823996531185,-22.7856336572017,-22.8281894328444,-18.0163250055178
32,-24.0823996531185,-22.8516568179579,-22.8281894328444,-18.1851831544297
33,-24.0823996531185,-22.9150575286027,-22.9549678983039,-18.407769453748
34,-24.0823996531185,-22.9767567288577,-22.9549678983039,-18.5676595458885
35,-24.0823996531185,-23.0361394063643,-23.0737068901442,-18.9005754046565
36,-24.0823996531185,-23.0940098145895,-23.0737068901442,-18.9672056997726
37,-24.0823996531185,-23.1498191264147,-23.1852969765838,-19.0651835885986
38,-24.0823996531185,-23.2042750746779,-23.1852969765838,-19.1812018679673
39,-24.0823996531185,-23.2568853757898,-23.2904877015342,-19.6742792415903
40,-24.0823996531185,-23.3082770418652,-23.2904877015342,-19.805128352561
41,-24.0823996531185,-23.3580064520213,-23.3899158707657,-19.8561943867872
42,-24.0823996531185,-23.4066324490201,-23.3899158707657,-20.3332544183828
43,-24.0823996531185,-23.453753574627,-23.4841270813738,-20.5034617015807
44,-24.0823996531185,-23.4998705966106,-23.4841270813738,-20.5919081292706
45,-24.0823996531185,-23.544618813295,-23.5735923437924,-20.6291089216182
46,-24.0823996531185,-23.5884491261162,-23.5735923437924,-21.3855305441195
47,-24.0823996531185,-23.6310290589997,-23.6587210806609,-21.3876415248173
48,-24.0823996531185,-23.6727663893174,-23.6587210806609,-21.5385466814671
49,-24.0823996531185,-23.7133570420083,-23.739871410976,-22.0049021683518
50,-24.0823996531185,-23.7531712586642,-23.739871410976,-22.242719267268
51,-24.0823996531185,-23.7919301155695,-23.8173583728022,-22.318093260442
52,-24.0823996531185,-23.829970988799,-23.8173583728022,-22.5346224957381
53,-24.0823996531185,-23.8670373278863,-23.8914605614268,-23.1564912434171
54,-24.0823996531185,-23.9034375760883,-23.8914605614268,-23.2989018063491
55,-24.0823996531185,-23.9389351676969,-23.9624255358783,-23.6179534472484
56,-24.0823996531185,-23.9738129478715,-23.9624255358783,-24.0488127000936
57,-24.0823996531185,-24.0078522712354,-24.0304742582847,-24.1283315236024
58,-24.0823996531185,-24.0413132306973,-24.0304742582847,-24.3257545474485
59,-24.0823996531185,-24.0739933080358,-24.0958047665613,-24.7879240918879
60,-24.0823996531185,-24.1061322869911,-24.0958047665613,-25.1576374102502
61,-24.0823996531185,-24.1375422117086,-24.1585952340382,-25.3962888741553
62,-24.0823996531185,-24.168444665642,-24.1585952340382,-26.0412993474575
63,-24.0823996531185,-24.1986648838797,-24.2190065348861,-26.2438285405559
64,-24.0823996531185,-24.2284080793204,-24.2190065348861,-26.5075117828875
65,-24.0823996531185,-24.2575114711372,-24.2771844081467,-26.5613187968176
66,-24.0823996531185,-24.2861654967926,-24.2771844081467,-27.369358004695
67,-24.0823996531185,-24.3142182934267,-24.333261293457,-27.3863460397893
68,-24.0823996531185,-24.3418469198669,-24.333261293457,-27.6547280426346
69,-24.0823996531185,-24.3689094860241,-24.3873578964839,-28.5846517219697
70,-24.0823996531185,-24.3955709003463,-24.3873578964839,-28.7520881901641
71,-24.0823996531185,-24.4216984046636,-24.4395845304644,-28.8291398082266
72,-24.0823996531185,-24.4474458413345,-24.4395845304644,-29.6912196274421
73,-24.0823996531185,-24.4726888336694,-24.490042271212,-29.8382273349165
74,-24.0823996531185,-24.4975711186686,-24.490042271212,-30.0126851874418
75,-24.0823996531185,-24.5219760293282,-24.538823955874,-30.1471050115711
76,-24.0823996531185,-24.5460380515058,-24.538823955874,-31.1465738468996
77,-24.0823996531185,-24.569647624749,-24.5860150501354,-31.1677516122231
78,-24.0823996531185,-24.5929307457755,-24.5860150501354,-31.4714909724081
79,-24.0823996531185,-24.6157844177044,-24.6316944041309,-32.2197205526932
80,-24.0823996531185,-24.6383268299679,-24.6316944041309,-32.5092107723314
81,-24.0823996531185,-24.6604610591534,-24.6759349137739,-32.5829503768193
82,-24.0823996531185,-24.682298099338,-24.6759349137739,-33.0378116070578
83,-24.0823996531185,-24.7037466570999,-24.7188041013561,-33.2912300636475
84,-24.0823996531185,-24.7249110818689,-24.7188041013561,-33.4434968039674
85,-24.0823996531185,-24.7457053079766,-24.7603646269605,-33.691812209994
86,-24.0823996531185,-24.7662275371274,-24.7603646269605,-33.9256755341239
87,-24.0823996531185,-24.7863965657475,-24.800674740351,-35.3955228605218
88,-24.0823996531185,-24.8063048973351,-24.800674740351,-36.9183242143735
89,-24.0823996531185,-24.8258758572854,-24.8397886814586,-38.4936672529587
90,-24.0823996531185,-24.8451966585029,-24.8397886814586,-39.0675174872638
91,-24.0823996531185,-24.8641948512392,-24.8777570363258,-40.1211553166194
92,-24.0823996531185,-24.8829527282626,-24.8777570363258,-41.8004069445758
93,-24.0823996531185,-24.9014017865038,-24.9146270543206,-43.5310554164147
94,-24.0823996531185,-24.9196197360195,-24.9146270543206,-45.3127483178549
95,-24.0823996531185,-24.9375417654842,-24.9504429315692,-47.1451471294806
96,-24.0823996531185,-24.9552413102198,-24.9504429315692,-47.1736266289373
97,-24.0823996531185,-24.9726570165835,-24.985246064831,-49.0279268372376
98,-24.0823996531185,-24.9898583268249,-24.985246064831,-50.9607755635586
99,-24.0823996531185,-25.006787129713,-25.019075279438,-52.9433942180737
100,-24.0823996531185,-25.0235091325105,-25.019075279438,-54.9754961669242
101,-24.0823996531185,-25.0399692680761,-25.0519670344119,-57.0568069197721
102,-24.0823996531185,-25.056229745604,-25.0519670344119,-59.1870638336555
103,-24.0823996531185,-25.072238359041,-25.0839556074459,-61.3660158329008
104,-24.0823996531185,-25.0880540373802,-25.0839556074459,-63.5934231443542
105,-24.0823996531185,-25.1036272665273,-25.1150732620727,-65.8690570472488
106,-24.0823996531185,-25.1190138959633,-25.1150732620727,-68.1926996370642
107,-24.0823996531185,-25.1341669470112,-25.1453503990408,-70.5641436027875
108,-24.0823996531185,-25.1491393748041,-25.1453503990408,-72.9831920170202
109,-24.0823996531185,-25.1638865909822,-25.1748156936487,-75.4496581384128
110,-24.0823996531185,-25.1784588274382,-25.1748156936487,-77.9633652259527
111,-24.0823996531185,-25.1928137514457,-25.2034962205728,-80.5241463646541
112,-24.0823996531185,-25.2069990300144,-25.2034962205728,-83.1318443022427
113,-24.0823996531185,-25.220974460868,-25.2314175675283,-85.7863112964435
114,-24.0823996531185,-25.2347852929023,-25.2314175675283,-88.4874089725277
115,-24.0823996531185,-25.2483933377865,-25.2586039389379,-91.2350081907785
116,-24.0823996531185,-25.2618415625231,-25.2586039389379,-94.0289889235862
117,-24.0823996531185,-25.2750936841605,-25.2850782506424,-96.8692401418822
118,-24.0823996531185,-25.2881905144098,-25.2850782506424,-99.7556597106691
119,-24.0823996531185,-25.3010975744076,-25.3108622165642,-102.688154293404
120,-24.0823996531185,-25.3138536383891,-25.3108622165642,-105.666639265031
121,-24.0823996531185,-25.3264259369624,-25.3359764281281,-108.691038633467
122,-24.0823996531185,-25.3388513166661,-25.3359764281281,-111.761284969375
123,-24.0823996531185,-25.3510986290959,-25.360440427151,-114.877319344064
124,-24.0823996531185,-25.3632028955102,-25.360440427151,-118.03909127539
125,-24.0823996531185,-25.3751345056509,-25.384272772834,-121.246558681535
126,-24.0823996531185,-25.3869267511577,-25.384272772834,-124.499687842572
127,-24.0823996531185,-25.3985514822752,-25.407491103415,-127.798453369724
128,-24.0823996531185,-25.4100403504797,-25.407491103415,-131.14283818226
129,-24.0823996531185,-25.4213665936699,-25.4301121929855,-134.532833491978
130,-24.0823996531185,-25.4325603069049,-25.4301121929855,-137.968438795235
131,-24.0823996531185,-25.4435960473167,-25.452152003916,-141.449661872518
132,-24.0823996531185,-25.4545024320335,-25.452152003916,-144.976518795543
133,-24.0823996531185,-25.4652552730935,-25.4736257352868,-148.54903394191
134,-24.0823996531185,-25.4758817833304,-25.4736257352868,-152.167240017331
135,-24.0823996531185,-25.4863589691506,-25.4945478676863,-155.831178085496
136,-24.0823996531185,-25.49671270825,-25.4945478676863,-159.540897605619
137,-24.0823996531185,-25.5069211443768,-25.5149322046911,-163.296456477765
138,-24.0823996531185,-25.5170088851047,-25.5149322046911,-167.097921096044
139,-24.0823996531185,-25.5269551577534,-25.5347919113203,-170.945366409784
140,-24.0823996531185,-25.5367833609577,-25.5347919113203,-174.838875992829
141,-24.0823996531185,-25.546473754863,-25.5541395497205,-178.778542121092
142,-24.0823996531185,-25.5560485867964,-25.5541395497205,-182.764465858555
143,-24.0823996531185,-25.5654891017939,-25.5729871123156,-186.796757151885
144,-24.0823996531185,-25.5748164502126,-25.5729871123156,-190.875534933888
145,-24.0823996531185,-25.5840128166584,-25.5913460526315,-195.000927236026
146,-24.0823996531185,-25.5930983057975,-25.5913460526315,-199.173071310243
147,-24.0823996531185,-25.60205599892,-25.6092273139874,-203.392113760396
148,-24.0823996531185,-25.6109050034376,-25.6092273139874,-207.658210683558
149,-24.0823996531185,-25.619629256708,-25.6266413562247,-211.971527821543
150,-24.0823996531185,-25.628246914681,-25.6266413562247,-216.332240722998
151,-24.0823996531185,-25.6367427322807,-25.64359818063,-220.740534916426
152,-24.0823996531185,-25.6451339573258,-25.64359818063,-225.196606094562
153,-24.0823996531185,-25.6534061257822,-25.6601073531947,-229.70066031054
154,-24.0823996531185,-25.6615756183728,-25.6601073531947,-234.252914186297
155,-24.0823996531185,-25.6696287174264,-25.6761780263397,-238.853595133738
156,-24.0823996531185,-25.6775809754661,-25.6761780263397,-243.502941589182
157,-24.0823996531185,-25.6854193882295,-25.6918189592223,-248.201203261643
158,-24.0823996531185,-25.6931587169379,-25.6918189592223,-252.948641395543
159,-24.0823996531185,-25.7007866393985,-25.707038536732,-257.745529048465
160,-24.0823996531185,-25.7083171605629,-25.707038536732,-262.592151384548
161,-24.0823996531185,-25.7157386104797,-25.7218447872738,-267.488805984141
162,-24.0823996531185,-25.7230642711173,-25.7218447872738,-272.435803170252
163,-24.0823996531185,-25.7302830963543,-25.7362453994267,-277.433466352242
164,-24.0823996531185,-25.7374076768303,-25.7362453994267,-282.482132386948
165,-24.0823996531185,-25.7444275631691,-25.7502477375589,-287.582151957069
166,-24.0823996531185,-25.7513546848077,-25.7502477375589,-292.733889965876
167,-24.0823996531185,-25.7581791632758,-25.763858856476,-297.9377259461
168,-24.0823996531185,-25.7649122955017,-25.763858856476,-303.194054478695
169,-24.0823996531185,-25.7715447492501,-25.7770855151673,-308.50328561346
170,-24.0823996531185,-25.7780872162926,-25.7770855151673,-313.86584527713
171,-24.0823996531185,-25.7845308870548,-25.7899341897158,-319.282175643464
172,-24.0823996531185,-25.7908858742444,-25.7899341897158,-324.752735420495
173,-24.0823996531185,-25.7971438684056,-25.8024110854277,-330.277999976216
174,-24.0823996531185,-25.8033144280929,-25.8024110854277,-335.858461163938
175,-24.0823996531185,-25.8093897223948,-25.814522148234,-341.494626601639
176,-24.0823996531185,-25.8153787795141,-25.814522148234,-347.187017967731
177,-24.0823996531185,-25.8212742264206,-25.8262730754143,-352.936167528181
178,-24.0823996531185,-25.8270845837242,-25.8262730754143,-358.74261147603
179,-24.0823996531185,-25.8328029164702,-25.8376693256855,-364.606877498244
180,-24.0823996531185,-25.8384372594545,-25.8376693256855,-370.5294618231
181,-24.0823996531185,-25.8439810967975,-25.8487161286979,-376.510786964576
182,-24.0823996531185,-25.8494419983392,-25.8487161286979,-382.551123795276
183,-24.0823996531185,-25.8548138490343,-25.8594184939764,-388.650447268556
184,-24.0823996531185,-25.8601037737574,-25.8594184939764,-394.808168101679
185,-24.0823996531185,-25.8653060407712,-25.8697812193415,-401.022632120045
186,-24.0823996531185,-25.8704273491604,-25.8697812193415,-407.290186162497
187,-24.0823996531185,-25.8754623336424,-25.8798088988425,-413.603448071563
188,-24.0823996531185,-25.8804172859188,-25.8798088988425,-419.948172006501
189,-24.0823996531185,-25.885287190942,-25.8895059302326,-426.297853338003
190,-24.0823996531185,-25.8900779507157,-25.8895059302326,-432.605459485255
191,-24.0823996531185,-25.8947848848039,-25.8988765220146,-438.793946013627
192,-24.0823996531185,-25.899413522516,-25.8988765220146,-444.75402035449
193,-24.0823996531185,-25.9039595029681,-25.9079247000806,-450.366277558764
194,-24.0823996531185,-25.9084279991373,-25.9079247000806,-455.554485287517
195,-24.0823996531185,-25.9128149551602,-25.9166543139719,-460.332403682801
196,-24.0823996531185,-25.9171252034407,-25.9166543139719,-464.79186783345
197,-24.0823996531185,-25.9213549791048,-25.9250690427783,-469.046845843136
198,-24.0823996531185,-25.9255087891712,-25.9250690427783,-473.190230028513
199,-24.0823996531185,-25.9295831461937,-25.9331724007001,-477.282835796536
200,-24.0823996531185,-25.9335822464588,-25.9331724007001,-481.359903380981
201,-24.0823996531185,-25.937502866829,-25.9409677422877,-485.44054087005
202,-24.0823996531185,-25.9413489070063,-25.9409677422877,-489.534784742941
203,-24.0823996531185,-25.9451173954593,-25.948458267381,-493.647882221746
204,-24.0823996531185,-25.9488119489768,-25.948458267381,-497.78264987305
205,-24.0823996531185,-25.9524298353234,-25.95564702576,-501.94070756338
206,-24.0823996531185,-25.9559744015976,-25.95564702576,-506.12310438791
207,-24.0823996531185,-25.9594431429183,-25.9625369215248,-510.3306296664
208,-24.0823996531185,-25.9628391494953,-25.9625369215248,-514.563965248796
209,-24.0823996531185,-25.9661601322068,-25.9691307172178,-518.82375951673
210,-24.0823996531185,-25.9694089367774,-25.9691307172178,-523.110663464085
211,-24.0823996531185,-25.9725834785751,-25.9754310377008,-527.425348769817
212,-24.0823996531185,-25.9756863708696,-25.9754310377008,-531.768517526944
213,-24.0823996531185,-25.9787157225551,-25.9814403737986,-536.140908252699
214,-24.0823996531185,-25.9816739261249,-25.9814403737986,-540.543300369681
215,-24.0823996531185,-25.9845592733219,-25.9871610857223,-544.976518191469
216,-24.0823996531185,-25.9873739472116,-25.9871610857223,-549.441434907777
217,-24.0823996531185,-25.9901164119763,-25.9925954062788,-553.93897682016
218,-24.0823996531185,-25.9927886522923,-25.9925954062788,-558.470127973369
219,-24.0823996531185,-25.9953892946234,-25.9977454438801,-563.035935286152
220,-24.0823996531185,-25.9979201360039,-25.9977454438801,-567.63751427422
221,-24.0823996531185,-26.000379955255,-26.002613185358,-572.276055461974
222,-24.0823996531185,-26.0027703722445,-26.002613185358,-576.952831591805
223,-24.0823996531185,-26.0050903084451,-26.007200498594,-581.669205757826
224,-24.0823996531185,-26.0073412167784,-26.007200498594,-586.42664061432
225,-24.0823996531185,-26.009522151866,-26.0115091349719,-591.226708838562
226,-24.0823996531185,-26.0116344096652,-26.0115091349719,-596.071105064148
227,-24.0823996531185,-26.0136771686315,-26.0155407316587,-600.961659546437
228,-24.0823996531185,-26.0156515775186,-26.0155407316587,-605.900353878676
229,-24.0823996531185,-26.0175569294751,-26.019296813722,-610.889339149127
230,-24.0823996531185,-26.0193942356045,-26.019296813722,-615.930957020714
231,-24.0823996531185,-26.0211628947675,-26.0227787960885,-621.027764331342
232,-24.0823996531185,-26.0228637897796,-26.0227787960885,-626.182561963707
233,-24.0823996531185,-26.0244964163802,-26.0259879853491,-631.398428929583
234,-24.0823996531185,-26.026061538281,-26.0259879853491,-636.678762871753
235,-24.0823996531185,-26.0275587394001,-26.0289255814164,-642.027328529902
236,-24.0823996531185,-26.0289886733671,-26.0289255814164,-647.448316178357
237,-24.0823996531185,-26.0303510036999,-26.0315926790377,-652.94641267191
238,-24.0823996531185,-26.0316462828169,-26.0315926790377,-658.526888603178
239,-24.0823996531185,-26.0328742453671,-26.033990269169,-664.195706289338
240,-24.0823996531185,-26.0340353512911,-26.033990269169,-669.959655034559
241,-24.0823996531185,-26.0351293979971,-26.0361192402121,-675.826522618427
242,-24.0823996531185,-26.0361567615576,-26.0361192402121,-681.805315660588
243,-24.0823996531185,-26.0371172938541,-26.0379803791202,-687.906547099761
244,-24.0823996531185,-26.0380112955871,-26.0379803791202,-694.142617675048
245,-24.0823996531185,-26.0388386648999,-26.039574372372,-700.528332063631
246,-24.0823996531185,-26.0395996355179,-26.039574372372,-707.08161294221
247,-24.0823996531185,-26.0402941436973,-26.0409018068198,-713.824514762113
248,-24.0823996531185,-26.0409223644962,-26.0409018068198,-720.784707490167
249,-24.0823996531185,-26.0414842641878,-26.0419631704119,-727.99772846666
250,-24.0823996531185,-26.0419799673924,-26.0419631704119,-735.510554209135
251,-24.0823996531185,-26.0424094623454,-26.0427588527921,-743.387585394175
252,-24.0823996531185,-26.0427728313937,-26.0427588527921,-751.721405244966
253,-24.0823996531185,-26.0430700767106,-26.0432891457767,-760.654015006584
254,-24.0823996531185,-26.0433012464786,-26.0432891457767,-770.424656074491
255,-24.0823996531185,-26.043466348804,-26.043554243712,-781.501775786031
256,-24.0823996531185,-26.0435654057698,-26.043554243712,-795.106982837717


==> ASILOMAR_Conference/ASILOMAR_Results/files_txt/SNR_SE_NLoS_CSIT_lambda_0.5.txt <==
SNR,iid,Jakes,Iso,NonIso1,NonIso2,NonIso3
0,0.271668986926225,0.253481176102693,0.253502656565368,0.200616163765446,-Inf,0.215794915449953
2,0.343238432813509,0.317620341017355,0.31760071292196,0.231539325669971,-Inf,0.251273713275544
4,0.426010813106429,0.392424973913862,0.392361974350221,0.264794724239377,-Inf,0.289676182908891
6,0.519800356404579,0.478028247557092,0.477924538380547,0.30030973659894,-Inf,0.330909906707692
8,0.624106737218156,0.574233456619939,0.574092791327357,0.337995507925694,-Inf,0.374873844587513
10,0.738172200386209,0.680558357636338,0.68038075048659,0.377768364069884,-Inf,0.421463501265123
12,0.8610759957369,0.796281434149061,0.79607631493316,0.419539043227745,-Inf,0.47057441435096
14,0.991807320062121,0.920529245261529,0.920301622849474,0.46321235597825,-Inf,0.52209940814285
16,1.12934382420406,1.05234071927818,1.05209366128731,0.508693002981024,-Inf,0.575939322087102
18,1.27269895445694,1.19073865231387,1.19048113663537,0.55588683548983,-Inf,0.632003439374875
20,1.42096743984761,1.33477622363381,1.33452159882209,0.604691127321416,-Inf,0.690199180350735
22,1.57333738294421,1.48358367981355,1.48333814934053,0.655001029637049,-Inf,0.750441213440525
24,1.72910034563916,1.6363784634631,1.63614219000578,0.706713194662754,-Inf,0.812647032118268
26,1.88764646589034,1.79247595953669,1.79224987618069,0.759714932810767,-Inf,0.876743704862772
28,2.04845831888481,1.95128642997932,1.95107087169293,0.813892315865883,-Inf,0.942659032722305
30,2.21110763618572,2.11230629012275,2.11210417255944,0.869146491275829,-Inf,1.01033700190751

